Deceptive Planning for Resource Allocation

We consider a team of autonomous agents that navigate in an adversarial environment and aim to achieve a task by allocating their resources over a set of target locations. An adversary in the environment observes the autonomous team's behavior to infer their objective and responds against the team. In this setting, we propose strategies for controlling the density of the autonomous team so that they can deceive the adversary regarding their objective while achieving the desired final resource allocation. We first develop a prediction algorithm based on the principle of maximum entropy to express the team's behavior expected by the adversary. Then, by measuring the deceptiveness via Kullback-Leibler divergence, we devise convex optimization-based planning algorithms that deceive the adversary by either exaggerating the behavior towards a decoy allocation strategy or creating ambiguity regarding the final allocation strategy. A user study with $320$ participants demonstrates that the proposed algorithms are effective for deception and reveal the inherent biases of participants towards proximate goals.

==> exp_results/NO_6_scores.dat <==
step,prediction_0_scores_mean,prediction_0_scores_std,prediction_1_scores_mean,prediction_1_scores_std,ambiguity_scores_mean,ambiguity_scores_std,exaggeration_scores_mean,exaggeration_scores_std
step4,2.8,1.478174549909448,1.5526315789473684,2.1757922745888827,2.625,1.28330627677106,1.7,1.6688319268278637
step8,3.35,1.7825543469975886,1.5,1.8567090297223825,2.45,2.0850659461993044,2.3,0.9797958971132712
step12,4.225,0.9283722313813572,1.6842105263157894,1.6400459421981983,3.2,2.260530911091463,2.1,1.019803902718557
step16,4.125,1.202861172371941,3.526315789473684,1.4821187200346027,3.725,1.8471261462065875,2.4,1.055935604097144
step20,3.95,1.3219304066402287,3.8421052631578947,1.3084003047006372,4.3,1.0535653752852738,4.2,1.0770329614269007


==> exp_results/NO_6_scores_4step.dat <==
step,prediction_0_scores_mean,prediction_0_scores_std,prediction_1_scores_mean,prediction_1_scores_std,ambiguity_scores_mean,ambiguity_scores_std,exaggeration_scores_mean,exaggeration_scores_std
step4,2.8,1.478174549909448,1.5526315789473684,2.1757922745888827,2.625,1.28330627677106,1.7,1.6688319268278637
step8,3.35,1.7825543469975886,1.5,1.8567090297223825,2.45,2.0850659461993044,2.3,0.9797958971132712
step12,4.225,0.9283722313813572,1.6842105263157894,1.6400459421981983,3.2,2.260530911091463,2.1,1.019803902718557
step16,4.125,1.202861172371941,3.526315789473684,1.4821187200346027,3.725,1.8471261462065875,2.4,1.055935604097144


==> exp_results/YES_6_scores.dat <==
step,prediction_0_scores_mean,prediction_0_scores_std,prediction_1_scores_mean,prediction_1_scores_std,ambiguity_scores_mean,ambiguity_scores_std,exaggeration_scores_mean,exaggeration_scores_std
step4,3.075,1.2774486291041218,2.175,1.0158124826955022,2.3421052631578947,1.2145242904436133,1.8,1.7058722109231983
step8,3.575,1.306474263045392,1.275,1.9524023663169439,2.473684210526316,2.0421459572722327,2.0,1.710263137648707
step12,3.85,1.1521718621802912,2.075,0.6179603547154138,3.473684210526316,1.418613891783532,1.825,1.3718144918318949
step16,3.95,1.116915395184434,4.0,1.0723805294763609,4.368421052631579,1.1337189067651587,2.325,0.8407585860400119
step20,3.35,2.0006249023742555,4.375,1.149728228756692,4.078947368421052,1.4259175983309544,4.1,1.374772708486752


==> exp_results/flipped_NO_6_scores.dat <==
step,prediction_0_scores_mean,prediction_0_scores_std,prediction_1_scores_mean,prediction_1_scores_std,ambiguity_scores_mean,ambiguity_scores_std,exaggeration_scores_mean,exaggeration_scores_std
step4,2.9210526315789473,1.2168029496523045,1.075,1.697608612136496,1.85,1.6363068171953574,1.05,2.173131381210073
step8,3.1315789473684212,1.2859780760916437,1.575,1.3626720074911645,2.875,1.0473180032826706,1.9,0.4358898943540674
step12,3.1315789473684212,1.2337587547085307,1.625,1.8833148966649205,3.175,1.4686303142724515,1.95,0.7729812416870153
step16,3.3947368421052633,1.3915056912002404,3.925,1.196609794377432,3.8,1.4265342617687105,2.275,1.0059199769365355

